Looped Transformers: Architecture, Training, and Inference

Looped Transformers repeatedly apply shared layers or blocks to evolving hidden representations, enabling deeper computation without a proportional increase in model size and, in some architectures, flexible inference depths. Despite growing interest in looped Transformers, understanding when recurrent computation improves model quality or computational efficiency remains challenging due to the diversity of design choices and evaluation settings. In this paper, we present a unified analysis of looped Transformers for language modeling and NLP along three complementary design axes: architecture, training, and inference. Beyond organizing existing approaches, we synthesize theoretical and empirical evidence to identify common patterns, characterize trade-offs, and examine the conditions under which recurrent computation is beneficial. Our analysis highlights that the benefits of parameter sharing depend on resource constraints and evaluation metrics, while reductions in recurrent computation do not necessarily translate into practical efficiency gains. Building on these findings, we propose a framework for selecting and evaluating looped Transformers under application-specific constraints and illustrate its use through two deployment scenarios. We further identify open challenges and future research directions.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

